Morph: Flexible Acceleration for 3D CNN-based Video Understanding

The past several years have seen both an explosion in the use of Convolutional Neural Networks (CNNs) and the design of accelerators to make CNN inference practical. In the architecture community, the lion share of effort has targeted CNN inference for image recognition. The closely related problem of video recognition has received far less attention as an accelerator target. This is surprising, as video recognition is more computationally intensive than image recognition, and video traffic is predicted to be the majority of internet traffic in the coming years. This paper fills the gap between algorithmic and hardware advances for video recognition by providing a design space exploration and flexible architecture for accelerating 3D Convolutional Neural Networks (3D CNNs) - the core kernel in modern video understanding. When compared to (2D) CNNs used for image recognition, efficiently accelerating 3D CNNs poses a significant engineering challenge due to their large (and variable over time) memory footprint and higher dimensionality. To address these challenges, we design a novel accelerator, called Morph, that can adaptively support different spatial and temporal tiling strategies depending on the needs of each layer of each target 3D CNN. We codesign a software infrastructure alongside the Morph hardware to find good-fit parameters to control the hardware. Evaluated on state-of-the-art 3D CNNs, Morph achieves up to 3.4x (2.5x average) reduction in energy consumption and improves performance/watt by up to 5.1x (4x average) compared to a baseline 3D CNN accelerator, with an area overhead of 5%. Morph further achieves a 15.9x average energy reduction on 3D CNNs when compared to Eyeriss.

==> refs_backup.txt <==
@article{speech,
  title={Deep neural networks for acoustic modeling in speech recognition: The shared views of four research groups},
  author={Hinton, Geoffrey and Deng, Li and Yu, Dong and Dahl, George E and Mohamed, Abdel-rahman and Jaitly, Navdeep and Senior, Andrew and Vanhoucke, Vincent and Nguyen, Patrick and Sainath, Tara N and others},
  journal={IEEE Signal Processing Magazine},
  volume={29},
  number={6},
  pages={82--97},
  year={2012},
  publisher={IEEE}
}

@inproceedings{imagenet,
        AUTHOR = {Deng, J. and Dong, W. and Socher, R. and Li, L.-J. and Li, K. and Fei-Fei, L.},
        TITLE = {ImageNet: A Large-Scale Hierarchical Image Database},
        BOOKTITLE = {CVPR'09},
}


@inproceedings{features,
  title={Visualizing and understanding convolutional networks},
  author={Zeiler, Matthew D and Fergus, Rob},
  booktitle={ECCV'14}
}

@inproceedings{twostream,
  title={Two-stream convolutional networks for action recognition in videos},
  author={Simonyan, Karen and Zisserman, Andrew},
  booktitle={Advances in neural information processing systems},
  pages={568--576},
  year={2014}
}


@inproceedings{karpathy,
  title={Large-scale video classification with convolutional neural networks},
  author={Karpathy, Andrej and Toderici, George and Shetty, Sanketh and Leung, Thomas and Sukthankar, Rahul and Fei-Fei, Li},
  booktitle={Proceedings of the IEEE conference on Computer Vision and Pattern Recognition},
  pages={1725--1732},
  year={2014}
}

@inproceedings{c3d,
  title={Learning spatiotemporal features with 3d convolutional networks},
  author={Tran, Du and Bourdev, Lubomir and Fergus, Rob and Torresani, Lorenzo and Paluri, Manohar},
  booktitle={Computer Vision (ICCV), 2015 IEEE International Conference on},
  pages={4489--4497},
  year={2015},
  organization={IEEE}
}

@inproceedings{i3d,
  title={Quo vadis, action recognition? a new model and the kinetics dataset},
  author={Carreira, Joao and Zisserman, Andrew},
  booktitle={2017 IEEE Conference on Computer Vision and Pattern Recognition (CVPR)},
  pages={4724--4733},
  year={2017},
  organization={IEEE}
}

@inproceedings{resnet,
  title={Deep residual learning for image recognition},
  author={He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
  booktitle={Proceedings of the IEEE conference on computer vision and pattern recognition},
  pages={770--778},
  year={2016}
}

@inproceedings{inception,
  title={Going deeper with convolutions},
  author={Szegedy, Christian and Liu, Wei and Jia, Yangqing and Sermanet, Pierre and Reed, Scott and Anguelov, Dragomir and Erhan, Dumitru and Vanhoucke, Vincent and Rabinovich, Andrew and others},
  year={2015},
  organization={Cvpr}
}

@inproceedings{alexnet,
  title={Imagenet classification with deep convolutional neural networks},
  author={Krizhevsky, Alex and Sutskever, Ilya and Hinton, Geoffrey E},
  booktitle={Advances in neural information processing systems},
  pages={1097--1105},
  year={2012}
}

@book{compression,
  title={H. 264 and MPEG-4 video compression: video coding for next-generation multimedia},
  author={Richardson, Iain E},
  year={2004},
  publisher={John Wiley \& Sons}
}

@article{cisco,
title = {Cisco Visual Networking Index: Global Mobile Data Traffic Forecast Update, 2016-2021 White Paper},
url = {https://www.cisco.com/c/en/us/solutions/collateral/service-provider/visual-networking-index-vni/mobile-white-paper-c11-520862.html}
}

@inproceedings{idt,
  title={Action recognition with improved trajectories},
  author={Wang, Heng and Schmid, Cordelia},
  booktitle={Computer Vision (ICCV), 2013 IEEE International Conference on},
  pages={3551--3558},
  year={2013},
  organization={IEEE}
}

@inproceedings{hog,
  title={Learning realistic human actions from movies},
  author={Laptev, Ivan and Marszalek, Marcin and Schmid, Cordelia and Rozenfeld, Benjamin},
  booktitle={Computer Vision and Pattern Recognition, 2008. CVPR 2008. IEEE Conference on},
  pages={1--8},
  year={2008},
  organization={IEEE}
}

@article{conv3d,
  title={3D convolutional neural networks for human action recognition},
  author={Ji, Shuiwang and Xu, Wei and Yang, Ming and Yu, Kai},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  volume={35},
  number={1},
  pages={221--231},
  year={2013},
  publisher={IEEE}
}

@inproceedings{p3d,
  title={Learning spatio-temporal representation with pseudo-3d residual networks},
  author={Qiu, Zhaofan and Yao, Ting and Mei, Tao},
  booktitle={2017 IEEE International Conference on Computer Vision (ICCV)},
  pages={5534--5542},
  year={2017},
  organization={IEEE}
}

@article{t3d,
  title={Long-term temporal convolutions for action recognition},
  author={Varol, Gul and Laptev, Ivan and Schmid, Cordelia},
  journal={IEEE transactions on pattern analysis and machine intelligence},
  year={2017},
  publisher={IEEE}
}

@article{r2p1d,
  title={A Closer Look at Spatiotemporal Convolutions for Action Recognition},
  author={Tran, Du and Wang, Heng and Torresani, Lorenzo and Ray, Jamie and LeCun, Yann and Paluri, Manohar},
  journal={arXiv preprint arXiv:1711.11248},
  year={2017}
}

@article{stip,
  title={On space-time interest points},
  author={Laptev, Ivan},
  journal={International journal of computer vision},
  volume={64},
  number={2-3},
  pages={107--123},
  year={2005},
  publisher={Springer}
}

@inproceedings{sift,
  title={A 3-dimensional sift descriptor and its application to action recognition},
  author={Scovanner, Paul and Ali, Saad and Shah, Mubarak},
  booktitle={Proceedings of the 15th ACM international conference on Multimedia},
  pages={357--360},
  year={2007},
  organization={ACM}
}

@inproceedings{kth,
  title={Recognizing human actions: a local SVM approach},
  author={Schuldt, Christian and Laptev, Ivan and Caputo, Barbara},
  booktitle={Pattern Recognition, 2004. ICPR 2004. Proceedings of the 17th International Conference on},
  volume={3},
  pages={32--36},
  year={2004},
  organization={IEEE}
}

@inproceedings{dataset1,
  title={Actions as space-time shapes},
  author={Blank, Moshe and Gorelick, Lena and Shechtman, Eli and Irani, Michal and Basri, Ronen},
  booktitle={Computer Vision, 2005. ICCV 2005. Tenth IEEE International Conference on},
  volume={2},
  pages={1395--1402},
  year={2005},
  organization={IEEE}
}

@inproceedings{dataset2,
  title={Learning realistic human actions from movies},
  author={Laptev, Ivan and Marszalek, Marcin and Schmid, Cordelia and Rozenfeld, Benjamin},
  booktitle={Computer Vision and Pattern Recognition, 2008. CVPR 2008. IEEE Conference on},
  pages={1--8},
  year={2008},
  organization={IEEE}
}

@misc{dataset3,
   author = "Jiang, Y.-G. and Liu, J. and Roshan Zamir, A. and Toderici, G. and Laptev,
   I. and Shah, M. and Sukthankar, R.",
   title = "{THUMOS} Challenge: Action Recognition with a Large
   Number of Classes",
   howpublished = "\url{http://crcv.ucf.edu/THUMOS14/}",
   Year = {2014}}
   
@inproceedings{hmdb,
  title={Towards understanding action recognition},
  author={Jhuang, Hueihan and Gall, Juergen and Zuffi, Silvia and Schmid, Cordelia and Black, Michael J},
  booktitle={Computer Vision (ICCV), 2013 IEEE International Conference on},
  pages={3192--3199},
  year={2013},
  organization={IEEE}
}   

@article{ucf101,
  title={UCF101: A dataset of 101 human actions classes from videos in the wild},
  author={Soomro, Khurram and Zamir, Amir Roshan and Shah, Mubarak},
  journal={arXiv preprint arXiv:1212.0402},
  year={2012}
}

@article{moments,
  title={Moments in Time Dataset: one million videos for event understanding},
  author={Monfort, Mathew and Zhou, Bolei and Bargal, Sarah Adel and Andonian, Alex and Yan, Tom and Ramakrishnan, Kandan and Brown, Lisa and Fan, Quanfu and Gutfruend, Dan and Vondrick, Carl and others},
  journal={arXiv preprint arXiv:1801.03150},
  year={2018}
}

@inproceedings{activitynet,
  title={Activitynet: A large-scale video benchmark for human activity understanding},
  author={Heilbron, Fabian Caba and Escorcia, Victor and Ghanem, Bernard and Niebles, Juan Carlos},
  booktitle={Computer Vision and Pattern Recognition (CVPR), 2015 IEEE Conference on},
  pages={961--970},
  year={2015},
  organization={IEEE}
}

@article{youtube8m,
  title={Youtube-8m: A large-scale video classification benchmark},
  author={Abu-El-Haija, Sami and Kothari, Nisarg and Lee, Joonseok and Natsev, Paul and Toderici, George and Varadarajan, Balakrishnan and Vijayanarasimhan, Sudheendra},
  journal={arXiv preprint arXiv:1609.08675},
  year={2016}
}

@inproceedings{i3dinc,
  title={Batch normalization: Accelerating deep network training by reducing internal covariate shift},
  author={Ioffe, Sergey and Szegedy, Christian},
  booktitle={International conference on machine learning},
  pages={448--456},
  year={2015}
}

@inproceedings{scnn,
  title={Scnn: An accelerator for compressed-sparse convolutional neural networks},
  author={Parashar, Angshuman and Rhu, Minsoo and Mukkara, Anurag and Puglielli, Antonio and Venkatesan, Rangharajan and Khailany, Brucek and Emer, Joel and Keckler, Stephen W and Dally, William J},
  booktitle={Proceedings of the 44th Annual International Symposium on Computer Architecture},
  pages={27--40},
  year={2017},
  organization={ACM}
}

@inproceedings{eyeriss,
  title={Eyeriss: A spatial architecture for energy-efficient dataflow for convolutional neural networks},
  author={Chen, Yu-Hsin and Emer, Joel and Sze, Vivienne},
  booktitle={ACM SIGARCH Computer Architecture News},
  volume={44},
  number={3},
  pages={367--379},
  year={2016},
  organization={IEEE Press}
}

@article{codesign,
  title={Hardware/software co-design},
  author={De Michell, G and Gupta, Rajesh K},
  journal={Proceedings of the IEEE},
  volume={85},
  number={3},
  pages={349--365},
  year={1997},
  publisher={IEEE}
}

@inproceedings{looporder,
  title={Optimizing loop operation and dataflow in FPGA acceleration of deep convolutional neural networks},
  author={Ma, Yufei and Cao, Yu and Vrudhula, Sarma and Seo, Jae-sun},
  booktitle={Proceedings of the 2017 ACM/SIGDA International Symposium on Field-Programmable Gate Arrays},
  pages={45--54},
  year={2017},
  organization={ACM}
}

@inproceedings{cnnopt,
  title={Optimizing fpga-based accelerator design for deep convolutional neural networks},
  author={Zhang, Chen and Li, Peng and Sun, Guangyu and Guan, Yijin and Xiao, Bingjun and Cong, Jason},
  booktitle={Proceedings of the 2015 ACM/SIGDA International Symposium on Field-Programmable Gate Arrays},
  pages={161--170},
  year={2015},
  organization={ACM}
}

@inproceedings{suda,
  title={Throughput-optimized OpenCL-based FPGA accelerator for large-scale convolutional neural networks},
  author={Suda, Naveen and Chandra, Vikas and Dasika, Ganesh and Mohanty, Abinash and Ma, Yufei and Vrudhula, Sarma and Seo, Jae-sun and Cao, Yu},
  booktitle={Proceedings of the 2016 ACM/SIGDA International Symposium on Field-Programmable Gate Arrays},
  pages={16--25},
  year={2016},
  organization={ACM}
}

@inproceedings{tpu,
 author = {Jouppi, Norman P. and Young, Cliff and Patil, Nishant and Patterson, David and Agrawal, Gaurav and Bajwa, Raminder and Bates, Sarah and Bhatia, Suresh and Boden, Nan and Borchers, Al and Boyle, Rick and Cantin, Pierre-luc and Chao, Clifford and Clark, Chris and Coriell, Jeremy and Daley, Mike and Dau, Matt and Dean, Jeffrey and Gelb, Ben and Ghaemmaghami, Tara Vazir and Gottipati, Rajendra and Gulland, William and Hagmann, Robert and Ho, C. Richard and Hogberg, Doug and Hu, John and Hundt, Robert and Hurt, Dan and Ibarz, Julian and Jaffey, Aaron and Jaworski, Alek and Kaplan, Alexander and Khaitan, Harshit and Killebrew, Daniel and Koch, Andy and Kumar, Naveen and Lacy, Steve and Laudon, James and Law, James and Le, Diemthu and Leary, Chris and Liu, Zhuyuan and Lucke, Kyle and Lundin, Alan and MacKean, Gordon and Maggiore, Adriana and Mahony, Maire and Miller, Kieran and Nagarajan, Rahul and Narayanaswami, Ravi and Ni, Ray and Nix, Kathy and Norrie, Thomas and Omernick, Mark and Penukonda, Narayana and Phelps, Andy and Ross, Jonathan and Ross, Matt and Salek, Amir and Samadiani, Emad and Severn, Chris and Sizikov, Gregory and Snelham, Matthew and Souter, Jed and Steinberg, Dan and Swing, Andy and Tan, Mercedes and Thorson, Gregory and Tian, Bo and Toma, Horia and Tuttle, Erick and Vasudevan, Vijay and Walter, Richard and Wang, Walter and Wilcox, Eric and Yoon, Doe Hyun},
 title = {In-Datacenter Performance Analysis of a Tensor Processing Unit},
 booktitle = {Proceedings of the 44th Annual International Symposium on Computer Architecture},
 series = {ISCA '17},
 year = {2017},
 isbn = {978-1-4503-4892-8},
 location = {Toronto, ON, Canada},
 pages = {1--12},
 numpages = {12},
 url = {http://doi.acm.org/10.1145/3079856.3080246},
 doi = {10.1145/3079856.3080246},
 acmid = {3080246},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {CNN, DNN, GPU, LSTM, MLP, RNN, TPU, TensorFlow, accelerator, deep learning, domain-specific architecture, neural network},
}

@inproceedings{eie,
  title={EIE: efficient inference engine on compressed deep neural network},
  author={Han, Song and Liu, Xingyu and Mao, Huizi and Pu, Jing and Pedram, Ardavan and Horowitz, Mark A and Dally, William J},
  booktitle={Computer Architecture (ISCA), 2016 ACM/IEEE 43rd Annual International Symposium on},
  pages={243--254},
  year={2016},
  organization={IEEE}
}

@inproceedings{tiling,
  title={More iteration space tiling},
  author={Wolfe, Michael},
  booktitle={Supercomputing, 1989. Supercomputing'89. Proceedings of the 1989 ACM/IEEE Conference on},
  pages={655--664},
  year={1989},
  organization={IEEE}
}

@inproceedings{loopinterchange,
  title={A data locality optimizing algorithm},
  author={Wolf, Michael E and Lam, Monica S},
  booktitle={ACM Sigplan Notices},
  volume={26},
  number={6},
  pages={30--44},
  year={1991},
  organization={ACM}
}

@inproceedings{flexiflow,
  title={FlexFlow: A Flexible Dataflow Accelerator Architecture for Convolutional Neural Networks},
  author={Lu, Wenyan and Yan, Guihai and Li, Jiajun and Gong, Shijun and Han, Yinhe and Li, Xiaowei},
  booktitle={High Performance Computer Architecture (HPCA), 2017 IEEE International Symposium on},
  pages={553--564},
  year={2017},
  organization={IEEE}
}

@article{dna,
  title={Deep convolutional neural network architecture with reconfigurable computation patterns},
  author={Tu, Fengbin and Yin, Shouyi and Ouyang, Peng and Tang, Shibin and Liu, Leibo and Wei, Shaojun},
  journal={IEEE Transactions on Very Large Scale Integration (VLSI) Systems},
  volume={25},
  number={8},
  pages={2220--2233},
  year={2017},
  publisher={IEEE}
}

@inproceedings{maeri,
  title={MAERI: Enabling Flexible Dataflow Mapping over DNN Accelerators via Reconfigurable Interconnects},
  author={Kwon, Hyoukjun and Samajdar, Ananda and Krishna, Tushar},
  booktitle={Proceedings of the Twenty-Third International Conference on Architectural Support for Programming Languages and Operating Systems},
  pages={461--475},
  year={2018},
  organization={ACM}
}

@article{codesign,
  title={Hardware/software co-design},
  author={De Michell, G and Gupta, Rajesh K},
  journal={Proceedings of the IEEE},
  volume={85},
  number={3},
  pages={349--365},
  year={1997},
  publisher={IEEE}
}

@inproceedings{tensorflow,
  title={TensorFlow: A System for Large-Scale Machine Learning.},
  author={Abadi, Mart{\'\i}n and Barham, Paul and Chen, Jianmin and Chen, Zhifeng and Davis, Andy and Dean, Jeffrey and Devin, Matthieu and Ghemawat, Sanjay and Irving, Geoffrey and Isard, Michael and others}
}

@inproceedings{caffe,
  title={Caffe: Convolutional architecture for fast feature embedding},
  author={Jia, Yangqing and Shelhamer, Evan and Donahue, Jeff and Karayev, Sergey and Long, Jonathan and Girshick, Ross and Guadarrama, Sergio and Darrell, Trevor},
  booktitle={Proceedings of the 22nd ACM international conference on Multimedia},
  pages={675--678},
  year={2014},
  organization={ACM}
}

@article{theano,
  title={Theano: new features and speed improvements},
  author={Bastien, Fr{\'e}d{\'e}ric and Lamblin, Pascal and Pascanu, Razvan and Bergstra, James and Goodfellow, Ian and Bergeron, Arnaud and Bouchard, Nicolas and Warde-Farley, David and Bengio, Yoshua},
  journal={arXiv preprint arXiv:1211.5590},
  year={2012}
}

@inproceedings{multilevel-tiling,
  title={Multi-level tiling: M for the price of one},
  author={Kim, DaeGon and Renganarayanan, Lakshminarayanan and Rostron, Dave and Rajopadhye, Sanjay and Strout, Michelle Mills},
  booktitle={Proceedings of the 2007 ACM/IEEE conference on Supercomputing},
  pages={51},
  year={2007},
  organization={ACM}
}

@unpublished{marktalk,
title= {Computing's energy problem (and what we can do about it)},
author = {Mark Horowitz},
note= {ISSCC, 2014}
}

@INPROCEEDINGS{cacti-lowswing,
author={A. N. Udipi and N. Muralimanohar and R. Balasubramonian},
booktitle={2009 International Conference on High Performance Computing (HiPC)},
title={Non-uniform power access in large caches with low-swing wires},
year={2009},
volume={},
number={},
pages={59-68},
keywords={cache storage;cache access power;energy consumption minimization;interbank network;low-swing wires;nonuniform power access;onchip network;processor power;uniform cache access;Computer architecture;Energy consumption;Energy dissipation;Energy measurement;Navigation;Program processors;Proposals;Technological innovation;Wires;Wiring},
doi={10.1109/HIPC.2009.5433222},
ISSN={1094-7256},
month={Dec},}

@MISC{cacti,
    author = {Naveen Muralimanohar and Rajeev Balasubramonian},
    title = {CACTI 6.0: A Tool to Understand Large Caches},
    year = {}
}

@article{thomas1993model,
  title={A model and methodology for hardware-software codesign},
  author={Thomas, Donald E and Adams, Jay K and Schmit, Herman},
  journal={IEEE Design \& test of computers},
  volume={10},
  number={3},
  pages={6--15},
  year={1993},
  publisher={IEEE}
}

@article{wolf2003decade,
  title={A decade of hardware/software codesign},
  author={Wolf, Wayne},
  journal={Computer},
  volume={36},
  number={4},
  pages={38--43},
  year={2003},
  publisher={IEEE}
}

@ARTICLE{232468, 
author={D. E. Thomas and J. K. Adams and H. Schmit}, 
journal={IEEE Design Test of Computers}, 
title={A model and methodology for hardware-software codesign}, 
year={1993}, 
volume={10}, 
number={3}, 
pages={6-15}, 
keywords={computer architecture;logic arrays;program compilers;systems analysis;behavioral model;behavioral synthesis;codesign methodology;commercial central processing unit;field-programmable gate arrays;hardware-software codesign;hardware-software partitioning;methodology;model;programmable interconnections;software compilation;Application software;Computational modeling;Design automation;Hardware;High level synthesis;Optimal control;Software performance;Software tools;Testing}, 
doi={10.1109/54.232468}, 
ISSN={0740-7475}, 
month={Sept},}

@article{diannao,
  title={Diannao: A small-footprint high-throughput accelerator for ubiquitous machine-learning},
  author={Chen, Tianshi and Du, Zidong and Sun, Ninghui and Wang, Jia and Wu, Chengyong and Chen, Yunji and Temam, Olivier},
  journal={ACM Sigplan Notices},
  volume={49},
  number={4},
  pages={269--284},
  year={2014},
  publisher={ACM}
}

@inproceedings{ISFPGA,
 author = {Shen, Junzhong and Huang, You and Wang, Zelong and Qiao, Yuran and Wen, Mei and Zhang, Chunyuan},
 title = {Towards a Uniform Template-based Architecture for Accelerating 2D and 3D CNNs on FPGA},
 booktitle = {Proceedings of the 2018 ACM/SIGDA International Symposium on Field-Programmable Gate Arrays},
 series = {FPGA '18},
 year = {2018},
 isbn = {978-1-4503-5614-5},
 location = {Monterey, CALIFORNIA, USA},
 pages = {97--106},
 numpages = {10},
 url = {http://doi.acm.org/10.1145/3174243.3174257},
 doi = {10.1145/3174243.3174257},
 acmid = {3174257},
 publisher = {ACM},
 address = {New York, NY, USA},
 keywords = {3d cnn, uniform templates, winograd algorithm},
} 

@inproceedings{dadiannao,
  title={Dadiannao: A machine-learning supercomputer},
  author={Chen, Yunji and Luo, Tao and Liu, Shaoli and Zhang, Shijin and He, Liqiang and Wang, Jia and Li, Ling and Chen, Tianshi and Xu, Zhiwei and Sun, Ninghui and others},
  booktitle={Proceedings of the 47th Annual IEEE/ACM International Symposium on Microarchitecture},
  pages={609--622},
  year={2014},
  organization={IEEE Computer Society}
}
@inproceedings{shidiannao,
  title={ShiDianNao: Shifting vision processing closer to the sensor},
  author={Du, Zidong and Fasthuber, Robert and Chen, Tianshi and Ienne, Paolo and Li, Ling and Luo, Tao and Feng, Xiaobing and Chen, Yunji and Temam, Olivier},
  booktitle={ACM SIGARCH Computer Architecture News},
  volume={43},
  number={3},
  pages={92--104},
  year={2015},
  organization={ACM}
}

@inproceedings{eie,
  title={EIE: efficient inference engine on compressed deep neural network},
  author={Han, Song and Liu, Xingyu and Mao, Huizi and Pu, Jing and Pedram, Ardavan and Horowitz, Mark A and Dally, William J},
  booktitle={Computer Architecture (ISCA), 2016 ACM/IEEE 43rd Annual International Symposium on},
  pages={243--254},
  year={2016},
  organization={IEEE}
}
@inproceedings{cnvlutin,
  title={Cnvlutin: Ineffectual-neuron-free deep neural network computing},
  author={Albericio, Jorge and Judd, Patrick and Hetherington, Tayler and Aamodt, Tor and Jerger, Natalie Enright and Moshovos, Andreas},
  booktitle={ACM SIGARCH Computer Architecture News},
  volume={44},
  number={3},
  pages={1--13},
  year={2016},
  organization={IEEE Press}
}
@inproceedings{cambricon,
  title={Cambricon: An instruction set architecture for neural networks},
  author={Liu, Shaoli and Du, Zidong and Tao, Jinhua and Han, Dong and Luo, Tao and Xie, Yuan and Chen, Yunji and Chen, Tianshi},
  booktitle={ACM SIGARCH Computer Architecture News},
  volume={44},
  number={3},
  pages={393--405},
  year={2016},
  organization={IEEE Press}
}

@inproceedings{3dcnn,
  title={Towards a Uniform Template-based Architecture for Accelerating 2D and 3D CNNs on FPGA},
  author={Shen, Junzhong and Huang, You and Wang, Zelong and Qiao, Yuran and Wen, Mei and Zhang, Chunyuan},
  booktitle={Proceedings of the 2018 ACM/SIGDA International Symposium on Field-Programmable Gate Arrays},
  pages={97--106},
  year={2018},
  organization={ACM}
}

@article{resnet3d,
  title={Can Spatiotemporal 3D CNNs Retrace the History of 2D CNNs and ImageNet?},
  author={Hara, Kensho and Kataoka, Hirokatsu and Satoh, Yutaka},
  journal={arXiv preprint arXiv:1711.09577},
  year={2017}
}

@article{DNN_Speech,
author = {Geoffrey Hinton and Li Deng and Dong Yu and George Dahl and Abdel-rahman Mohamed and Navdeep Jaitly and Andrew Senior and Vincent Vanhoucke and Patrick Nguyen and Brian Kingsbury and Tara Sainath},
title = {Deep Neural Networks for Acoustic Modeling in Speech Recognition},
booktitle = {},
year = {2012},
month = {November},
abstract = {

Most current speech recognition systems use hidden Markov models (HMMs) to deal with the temporal variability of speech and Gaussian mixture models (GMMs) to determine how well each state of each HMM fits a frame or a short window of frames of coefficients that represents the acoustic input. An alternative way to evaluate the fit is to use a feed-forward neural network that takes several frames of coefficients as input and produces posterior probabilities over HMM states as output. Deep neural networks (DNNs) that have many hidden layers and are trained using new methods have been shown to outperform GMMs on a variety of speech recognition benchmarks, sometimes by a large margin. This article provides an overview of this progress and represents the shared views of four research groups that have had recent successes in using DNNs for acoustic modeling in speech recognition.


},
publisher = {},
url = {https://www.microsoft.com/en-us/research/publication/deep-neural-networks-for-acoustic-modeling-in-speech-recognition/},
address = {},
pages = {82-97},
journal = {IEEE Signal Processing Magazine},
volume = {29},
chapter = {},
isbn = {},
}

@INPROCEEDINGS{DNN_Image,
author={D. Ciregan and U. Meier and J. Schmidhuber},
booktitle={2012 IEEE Conference on Computer Vision and Pattern Recognition},
title={Multi-column deep neural networks for image classification},
year={2012},
pages={3642-3649},
keywords={graphics processing units;handwritten character recognition;image classification;image recognition;learning (artificial intelligence);neural nets;MNIST handwriting benchmark;artificial neural network architectures;computer vision;convolutional winner-take-all neurons;fast training;graphics cards;handwritten digits recognition;human performance;image classification;machine learning;multicolumn deep neural networks;retina;sparsely connected neural layers;traffic sign recognition benchmark;traffic signs;visual cortex;Benchmark testing;Computer architecture;Error analysis;Graphics processing unit;Neurons;Training},
doi={10.1109/CVPR.2012.6248110},
ISSN={1063-6919},
month={June},}

@Inbook{DNN_Economy,
author="Morajda, Janusz",
editor="So{\l}dek, Jerzy
and Drobiazgiewicz, Leszek",
title="Neural Networks and Their Economic Applications",
bookTitle="Artificial Intelligence and Security in Computing Systems: 9th International Conference, ACS' 2002 Mi{\k{e}}dzyzdroje, Poland October 23--25, 2002 Proceedings",
year="2003",
publisher="Springer US",
address="Boston, MA",
pages="53--62",
isbn="978-1-4419-9226-0",
doi="10.1007/978-1-4419-9226-0_6",
url="http://dx.doi.org/10.1007/978-1-4419-9226-0_6"
}

@article{DNN_Medicine,
  title={Applications of artificial neural networks in medical science.},
  author={Patel, JL and Goyal, RK},
  journal={Current clinical pharmacology},
  volume={2},
  number={3},
  pages={217},
  year={2007}
}

@book{DNN_Bio,
  title={Artificial Neural Networks in Medicine and Biology: Proceedings of the ANNIMAB-1 Conference, G{\"o}teborg, Sweden, 13--16 May 2000},
  author={Malmgren, Helge and Borga, Magnus and Niklasson, Lars},
  year={2012},
  publisher={Springer Science \& Business Media}
}

@inproceedings{2dconvruntime,
  title={Minimizing computation in convolutional neural networks},
  author={Cong, Jason and Xiao, Bingjun},
  booktitle={International conference on artificial neural networks},
  pages={281--290},
  year={2014},
  organization={Springer}
}

@article{tetris,
  title={Tetris: Scalable and efficient neural network acceleration with 3d memory},
  author={Gao, Mingyu and Pu, Jing and Yang, Xuan and Horowitz, Mark and Kozyrakis, Christos},
  journal={ACM SIGOPS Operating Systems Review},
  volume={51},
  number={2},
  pages={751--764},
  year={2017},
  publisher={ACM}
}

@inproceedings{fc3d,
  title={F-C3D: FPGA-based 3-dimensional convolutional neural network},
  author={Fan, Hongxiang and Niu, Xinyu and Liu, Qiang and Luk, Wayne},
  booktitle={Field Programmable Logic and Applications (FPL), 2017 27th International Conference on},
  pages={1--4},
  year={2017},
  organization={IEEE}
}

@inproceedings{ucnn, 
author={K. Hegde and J. Yu and R. Agrawal and M. Yan and M. Pellauer and C. Fletcher}, 
booktitle={2018 ACM/IEEE 45th Annual International Symposium on Computer Architecture (ISCA)}, 
title={UCNN: Exploiting Computational Reuse in Deep Neural Networks via Weight Repetition}, 
 series = {ISCA'18}
 }

@article{vgg,
  title={Very deep convolutional networks for large-scale image recognition},
  author={Simonyan, Karen and Zisserman, Andrew},
  journal={arXiv preprint arXiv:1409.1556},
  year={2014}
}

@article{mnist,
  title={MNIST handwritten digit database},
  author={LeCun, Yann and Cortes, Corinna and Burges, CJ},
  journal={AT\&T Labs [Online]. Available: http://yann. lecun. com/exdb/mnist},
  volume={2},
  year={2010}
}

@techreport{cifar10,
  title={Learning multiple layers of features from tiny images},
  author={Krizhevsky, Alex and Hinton, Geoffrey},
  year={2009},
  institution={Citeseer}
}


